$K^4$: Online Log Anomaly Detection Via Unsupervised Typicality Learning

Existing Log Anomaly Detection (LogAD) methods are often slow, dependent on error-prone parsing, and use unrealistic evaluation protocols. We introduce $K^4$, an unsupervised and parser-independent framework for high-performance online detection. $K^4$ transforms arbitrary log embeddings into compact four-dimensional descriptors (Precision, Recall, Density, Coverage) using efficient k-nearest neighbor (k-NN) statistics. These descriptors enable lightweight detectors to accurately score anomalies without retraining. Using a more realistic online evaluation protocol, $K^4$ sets a new state-of-the-art (AUROC: 0.995-0.999), outperforming baselines by large margins while being orders of magnitude faster, with training under 4 seconds and inference as low as 4 $\mu$s.

==> figures/20000/20000.json <==
{
  "experiment_time": "2025-06-26 09:54:33",
  "dataset": "hdfs",
  "embedder": "sentence_transformers_all_MiniLM_L6_v2",
  "detector": "deepsvdd",
  "chunk_num": 3,
  "actual_train_sample_size": 20000,
  "actual_test_sample_size_normal": 5000,
  "actual_test_sample_size_anomaly": 5000,
  "statistical_results": {
    "AUROC": 0.9770253600000001,
    "FPR@95TPR": 0.028,
    "AUPRC": 0.9804390984510574,
    "F1": 0.9735555333299024,
    "PRECISION": 0.9715196176060545,
    "RECALL": 0.9756
  },
  "performance": {
    "preprocessing": 0.0033597946166992188,
    "embedding": 2203.7599046230316,
    "sampling": 0.003089427947998047,
    "training": 0.816042423248291,
    "evaluating": 0.033855438232421875,
    "inferencing": 3.3855438232421873e-06,
    "end2end-inferencing": 0.07345866360028586,
    "total_time": 2204.616251707077
  },
  "hyperparameters": {
    "dataset_config": {
      "dir": "./datasets/",
      "cache_dir": "./cache/datasets",
      "cache_chunk_size": 1000000
    },
    "embedder_config": {
      "model_name": "sentence-transformers/all-MiniLM-L6-v2",
      "batch_size": 32,
      "dtype": "bfloat16",
      "device": "cuda:0"
    },
    "embedding_config": {
      "num_train_samples": 20000,
      "num_test_samples": 5000,
      "window_size": 320,
      "stride": 5,
      "seed": 42
    },
    "detector_config": {
      "nearest_k": 5,
      "hidden_dims": [
        256,
        128,
        64
      ],
      "nu": 0.1,
      "use_batchnorm": false,
      "learning_rate": 1e-05,
      "weight_decay": 0.0001,
      "dropout": 0.0,
      "epochs": 500
    },
    "hardware_config": {
      "device": "cuda:0"
    },
    "seed": 42
  },
  "experiment_id": "hdfs_transformer_deepsvdd_model_name_sentence_transformers_all_MiniLM_L6_v2_batch_size_32_dtype_bfloat16_device_cuda:0_num_train_samples_20000_num_test_samples_5000_window_size_320_stride_5_seed_42_nearest_k_5_hidden_dims_256_128_64_nu_0.1_use_batchnorm_False_learning_rate_1e_05_weight_decay_0.0001_dropout_0.0_epochs_500_device_cuda:0_42"
}

==> figures/500/500.json <==
{
  "experiment_time": "2025-06-26 09:05:20",
  "dataset": "hdfs",
  "embedder": "sentence_transformers_all_MiniLM_L6_v2",
  "detector": "deepsvdd",
  "chunk_num": 3,
  "actual_train_sample_size": 500,
  "actual_test_sample_size_normal": 5000,
  "actual_test_sample_size_anomaly": 5000,
  "statistical_results": {
    "AUROC": 0.65084202,
    "FPR@95TPR": 0.7152,
    "AUPRC": 0.6172492374347874,
    "F1": 0.7131817840329449,
    "PRECISION": 0.5706567415055829,
    "RECALL": 0.9506
  },
  "performance": {
    "preprocessing": 0.0,
    "embedding": 755.8681445121765,
    "sampling": 0.7727420330047607,
    "training": 0.5915277004241943,
    "evaluating": 0.02379775047302246,
    "inferencing": 2.379775047302246e-06,
    "end2end-inferencing": 0.07198744256113825,
    "total_time": 757.2562119960785
  },
  "hyperparameters": {
    "dataset_config": {
      "dir": "./datasets/",
      "cache_dir": "./cache/datasets",
      "cache_chunk_size": 1000000
    },
    "embedder_config": {
      "model_name": "sentence-transformers/all-MiniLM-L6-v2",
      "batch_size": 32,
      "dtype": "bfloat16",
      "device": "cuda:0"
    },
    "embedding_config": {
      "num_train_samples": 500,
      "num_test_samples": 5000,
      "window_size": 320,
      "stride": 5,
      "seed": 42
    },
    "detector_config": {
      "nearest_k": 5,
      "hidden_dims": [
        256,
        128,
        64
      ],
      "nu": 0.1,
      "use_batchnorm": false,
      "learning_rate": 1e-05,
      "weight_decay": 0.0001,
      "dropout": 0.0,
      "epochs": 500
    },
    "hardware_config": {
      "device": "cuda:0"
    },
    "seed": 42
  },
  "experiment_id": "hdfs_transformer_deepsvdd_model_name_sentence_transformers_all_MiniLM_L6_v2_batch_size_32_dtype_bfloat16_device_cuda:0_num_train_samples_500_num_test_samples_5000_window_size_320_stride_5_seed_42_nearest_k_5_hidden_dims_256_128_64_nu_0.1_use_batchnorm_False_learning_rate_1e_05_weight_decay_0.0001_dropout_0.0_epochs_500_device_cuda:0_42"
}

==> figures/5000/5000.json <==
{
  "experiment_time": "2025-06-26 08:36:45",
  "dataset": "hdfs",
  "embedder": "sentence_transformers_all_MiniLM_L6_v2",
  "detector": "deepsvdd",
  "chunk_num": 3,
  "actual_train_sample_size": 5000,
  "actual_test_sample_size_normal": 5000,
  "actual_test_sample_size_anomaly": 5000,
  "statistical_results": {
    "AUROC": 0.94100392,
    "FPR@95TPR": 0.1868,
    "AUPRC": 0.9266953919508056,
    "F1": 0.9066789497430324,
    "PRECISION": 0.8404782237403928,
    "RECALL": 0.9842
  },
  "performance": {
    "preprocessing": 0.0,
    "embedding": 0.014718294143676758,
    "sampling": 0.0010945796966552734,
    "training": 0.5759358406066895,
    "evaluating": 0.025056123733520508,
    "inferencing": 2.5056123733520507e-06,
    "end2end-inferencing": 9.813866504033407e-07,
    "total_time": 0.616804838180542
  },
  "hyperparameters": {
    "dataset_config": {
      "dir": "./datasets/",
      "cache_dir": "./cache/datasets",
      "cache_chunk_size": 1000000
    },
    "embedder_config": {
      "model_name": "sentence-transformers/all-MiniLM-L6-v2",
      "batch_size": 32,
      "dtype": "bfloat16",
      "device": "cuda:0"
    },
    "embedding_config": {
      "num_train_samples": 5000,
      "num_test_samples": 5000,
      "window_size": 320,
      "stride": 5,
      "seed": 42
    },
    "detector_config": {
      "nearest_k": 5,
      "hidden_dims": [
        256,
        128,
        64
      ],
      "nu": 0.1,
      "use_batchnorm": false,
      "learning_rate": 1e-05,
      "weight_decay": 0.0001,
      "dropout": 0.0,
      "epochs": 500
    },
    "hardware_config": {
      "device": "cuda:0"
    },
    "seed": 42
  },
  "experiment_id": "hdfs_transformer_deepsvdd_model_name_sentence_transformers_all_MiniLM_L6_v2_batch_size_32_dtype_bfloat16_device_cuda:0_num_train_samples_5000_num_test_samples_5000_window_size_320_stride_5_seed_42_nearest_k_5_hidden_dims_256_128_64_nu_0.1_use_batchnorm_False_learning_rate_1e_05_weight_decay_0.0001_dropout_0.0_epochs_500_device_cuda:0_42"
}
